Wide Field-of-View, Large-Area Long-wave Infrared Silicon Metalenses

Long-wave infrared (LWIR, 8-12 $\mu m$ wavelengths) is a spectral band of vital importance to thermal imaging. Conventional LWIR optics made from single-crystalline Ge and chalcogenide glasses are bulky and fragile. The challenge is exacerbated for wide field-of-view (FOV) optics, which traditionally mandates multiple cascaded elements that severely add to complexity and cost. Here we designed and experimentally realized a LWIR metalens platform based on bulk Si wafers featuring 140$^\circ$ FOV. The metalenses, which have diameters exceeding 4 cm, were fabricated using a scalable wafer-level process involving photolithography and deep reactive ion etching. Using a metalens-integrated focal plane array, we further demonstrated wide-angle thermal imaging.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

